Learning dynamic word embeddings with drift regularisation

Word usage, meaning and connotation change throughout time. Diachronic word embeddings are used to grasp these changes in an unsupervised way. In this paper, we use variants of the Dynamic Bernoulli Embeddings model to learn dynamic word embeddings, in order to identify notable properties of the model. The comparison is made on the New York Times Annotated Corpus in English and a set of articles from the French newspaper Le Monde covering the same period. This allows us to define a pipeline to analyse the evolution of words use across two languages.

==> taln2019-lisez-moi.txt <==
Comment utiliser le style Latex pour TALN 2019

Vous aurez besoin des fichiers suivants:

    taln2019.sty	le style de mise en page de l'article      	
    taln2019.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    taln-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    taln-exemple.pdf	le document PDF résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure de compilation standard:
    pdflatex taln-exemple.tex
    bibtex taln-exemple
    pdflatex taln-exemple.tex
    pdflatex taln-exemple.tex

Vous pouvez également utiliser des environnements intégrés tels que Texmaker

http://www.xm1math.net/texmaker/

ou des outils de compilation tels que rubber

https://launchpad.net/rubber/

----------------------------------------------------------------------

How to use the Latex style for TALN 2019

You will need the following files:
    taln2019.sty	the LaTeX style 
    taln2019.bst	the style used by BibTex


An example is provided:
    taln-exemple.tex	an example paper
    biblio.bib		an example bibliography
    taln-exemple.pdf	the PDF result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Standard compilation procedure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple

You can also use integrated development environments such as Texmaker

http://www.xm1math.net/texmaker/

of compilation tools such as rubber

https://launchpad.net/rubber/

